The luminosity function and clustering of bright quasars in the FLAMINGO cosmological simulations

Cosmological hydrodynamical simulations are essential tools for studying the formation and evolution of galaxies and their central supermassive black holes. While they reproduce many key observed properties of galaxies, their limited volumes have hindered comprehensive studies of the AGN and quasar populations. In this work, we leverage the FLAMINGO simulation suite, focusing on its large $(2.8$ $\mathrm{Gpc})^3$ volume, to investigate two key observables of quasar activity: the quasar luminosity function (QLF) and quasar clustering. FLAMINGO reproduces the observed QLF at low redshift ($z \lesssim 1$) and for faint quasars ($L_\mathrm{bol} \lesssim 10^{45}$ $\mathrm{erg s^{-1}}$), but significantly underpredicts the abundance of bright quasars at $z \approx 1$-$3$. Introducing a 0.75 dex log-normal luminosity scatter to represent unresolved small-scale variability boosts the number of bright quasars by upscattering lower-luminosity systems, thereby improving agreement with observations at the bright end. A decomposition of the QLF by black hole mass reveals that this boost is primarily driven by low-mass black holes radiating above the Eddington limit. Nevertheless, limitations remain in fully reproducing the rise and decline of the bright quasar population over cosmic time and in matching the black hole masses inferred from quasar spectra. Thanks to FLAMINGO's large volume, we can robustly sample rare, luminous quasars and measure their spatial clustering for $\log_{10} L_\mathrm{bol}/\mathrm{erg s^{-1}} \gtrsim 45.5$. The simulation reproduces the observed clustering across $0 \lesssim z \lesssim 3$, and the reduced luminosity dependence introduced by scatter aligns with observational trends. However, it underpredicts the clustering strength at $z \approx 4$, consistent with other models and possibly reflecting high-redshift observational uncertainties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
